A Digital Urban Twin Enabling Interactive Pollution Predictions and Enhanced Planning

Digital twin (DT) technology is increasingly used in urban planning, leveraging real-time data integration for environmental monitoring. This paper presents an urban-focused DT that combines computational fluid dynamics simulations with live meteorological data to analyze pollution dispersion. Addressing the health impacts of pollutants like particulate matter and nitrogen dioxide, the DT provides real-time updates on air quality, wind speed, and direction. Using OpenStreetMaps XML-based data, the model distinguishes between porous elements like trees and solid structures, enhancing urban flow analysis. The framework employs the lattice Boltzmann method (LBM) within the open-source software OpenLB to simulate pollution transport. Nitrogen dioxide and particulate matter concentrations are estimated based on traffic and building emissions, enabling hot-spot identification. The DT was used from November 7 to 23, 2024, with hourly updates, capturing pollution trends influenced by wind patterns. Results show that alternating east-west winds during this period create a dynamic pollution distribution, identifying critical residential exposure areas. This work contributes a novel DT framework that integrates real-time meteorological data, OpenStreetMap-based geometry, and high-fidelity LBM simulations for urban wind and pollution modeling. Unlike existing DTs, which focus on structural monitoring or large-scale environmental factors, this approach enables fine-grained, dynamic analyses of urban airflow and pollution dispersion. By allowing interactive modifications to urban geometry and continuous data updates, the DT serves as a powerful tool for adaptive urban planning, supporting evidence-based policy making to improve air quality and public health.

==> alteburgstrasse_no2.csv <==
"Bundesland / Messnetz";Stationscode;Stationsname;Stationsumgebung;"Art der Station";Schadstoff;"Art der Auswertung";Datum;Uhrzeit;Messwert;Einheit
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'08:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'09:00';28;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'10:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'11:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'12:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'13:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'14:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'15:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'16:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'17:00';31;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'18:00';32;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'19:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'20:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'21:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'22:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'23:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'24:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'01:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'02:00';0;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'03:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'04:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'05:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'06:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'07:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'08:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'09:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'10:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'12:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'13:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'14:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'15:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'17:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'18:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'20:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'21:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'22:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'23:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'24:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'01:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'02:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'03:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'05:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'06:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'07:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'08:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'09:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'10:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'11:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'13:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'14:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'15:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'16:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'17:00';30;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'18:00';29;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'19:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'20:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'21:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'22:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'23:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'24:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'01:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'02:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'03:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'04:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'05:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'06:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'07:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'08:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'09:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'10:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'12:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'13:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'14:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'15:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'16:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'17:00';22;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'18:00';26;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'19:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'20:00';31;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'21:00';32;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'22:00';33;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'23:00';33;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'24:00';33;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'01:00';29;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'02:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'03:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'04:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'05:00';22;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'06:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'07:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'08:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'09:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'10:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'11:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'12:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'13:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'14:00';22;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'15:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'16:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'17:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'18:00';29;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'19:00';34;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'20:00';32;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'21:00';33;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'22:00';33;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'23:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'24:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'02:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'03:00';0;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'04:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'05:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'06:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'07:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'08:00';29;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'09:00';27;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'10:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'11:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'12:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'13:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'14:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'15:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'16:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'17:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'18:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'19:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'20:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'21:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'23:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'24:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'01:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'02:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'03:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'04:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'05:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'06:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'07:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'08:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'09:00';22;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'10:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'11:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'12:00';20;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'13:00';21;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'14:00';25;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'15:00';22;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'16:00';23;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'17:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'18:00';26;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'19:00';29;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'20:00';26;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'21:00';26;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'22:00';26;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'23:00';24;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'24:00';20;µg/m³

"Quelle: Umweltbundesamt, https://www.umweltbundesamt.de/daten/luft/luftdaten/stationen (Abruf: 14.11.2024). Alle Uhrzeiten sind in der jeweils zum Messzeitpunkt gültigen Zeit (MEZ bzw. MESZ) angegeben."


==> alteburgstrasse_pm25.csv <==
"Bundesland / Messnetz";Stationscode;Stationsname;Stationsumgebung;"Art der Station";Schadstoff;"Art der Auswertung";Datum;Uhrzeit;Messwert;Einheit
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'08:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'09:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'10:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'11:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'12:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'13:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'14:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'15:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'16:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'17:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'18:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'19:00';19;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'20:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'21:00';18;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'22:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'23:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'24:00';17;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'01:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'02:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'03:00';16;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'04:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'05:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'06:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'07:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'08:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'11:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'12:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'13:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'14:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'15:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'17:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'18:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'19:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'20:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'21:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'22:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'23:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'24:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'01:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'02:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'03:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'04:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'05:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'06:00';6;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'07:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'08:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'09:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'10:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'11:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'12:00';7;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'13:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'15:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'17:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'19:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'20:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'21:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'23:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'02:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'03:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'05:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'13:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'14:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'15:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'17:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'18:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'20:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'21:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'22:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'23:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'04:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'05:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'12:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'13:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'14:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'15:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'16:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'17:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'18:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'19:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'20:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'21:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'23:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'24:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'01:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'02:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'03:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'04:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'05:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'06:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'07:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'08:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'09:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'10:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'11:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'12:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'13:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'15:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'17:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'19:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'20:00';8;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'21:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'22:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'23:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'24:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'01:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'02:00';9;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'03:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'04:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'05:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'06:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'07:00';10;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'08:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'09:00';11;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'11:00';12;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'13:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'14:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'15:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'16:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'17:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'18:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'19:00';13;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'20:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'21:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'22:00';14;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'23:00';15;µg/m³
Baden-Württemberg;DEBW027;Reutlingen;"städtisches Gebiet";Hintergrund;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'24:00';15;µg/m³

"Quelle: Umweltbundesamt, https://www.umweltbundesamt.de/daten/luft/luftdaten/stationen (Abruf: 14.11.2024). Alle Uhrzeiten sind in der jeweils zum Messzeitpunkt gültigen Zeit (MEZ bzw. MESZ) angegeben."


==> error_porousADE.csv <==
Resolution,L1_abs_Error,L2_abs_Error,Linf_abs_Error
41,7.998986644033198e-05,0.001073912463126563,0.02748852358063303
61,2.415775781624664e-05,0.0003976933233605652,0.01248734976100252
81,1.029038047218387e-05,0.0001957329003748578,0.007099392062105636
101,5.299444082889073e-06,0.0001127419522483429,0.00457233983071248
121,3.078779529610143e-06,7.176925849122111e-05,0.003189131507049581


==> lederstrasse_M.csv <==
"Bundesland / Messnetz";Stationscode;Stationsname;Stationsumgebung;"Art der Station";Schadstoff;"Art der Auswertung";Datum;Uhrzeit;Messwert;Einheit
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'08:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'09:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'10:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'11:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'12:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'13:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'14:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'15:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'16:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'17:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'18:00';38;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'20:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'21:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'22:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'23:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'24:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'01:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'02:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'03:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'04:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'05:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'06:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'07:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'08:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'09:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'10:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'11:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'13:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'14:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'15:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'16:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'17:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'18:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'19:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'20:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'21:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'22:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'23:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'24:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'01:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'02:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'03:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'04:00';-;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'05:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'06:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'07:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'08:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'09:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'10:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'11:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'12:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'13:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'14:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'15:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'16:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'17:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'18:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'20:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'21:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'22:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'23:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'24:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'01:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'02:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'03:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'04:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'05:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'06:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'09:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'11:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'12:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'13:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'14:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'15:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'16:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'17:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'18:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'19:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'20:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'21:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'22:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'23:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'24:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'01:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'02:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'03:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'04:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'05:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'06:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'07:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'08:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'09:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'10:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'11:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'12:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'13:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'14:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'15:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'16:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'17:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'18:00';38;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'19:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'20:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'21:00';39;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'22:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'23:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'24:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'01:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'04:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'05:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'06:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'07:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'08:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'09:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'10:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'11:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'13:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'14:00';41;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'15:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'16:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'17:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'18:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'20:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'21:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'22:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'23:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'24:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'01:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'02:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'05:00';-;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'06:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'07:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'08:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'09:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'10:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'11:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'13:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'14:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'15:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'16:00';39;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'17:00';40;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'18:00';42;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'19:00';45;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'20:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'21:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'22:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'23:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'24:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'08:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'09:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'10:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'11:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'12:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'13:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'14:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'15:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'16:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'17:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'18:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'19:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'20:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'21:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'22:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'23:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'24:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'01:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'02:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'03:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'04:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'05:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'06:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'07:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'08:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'11:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'12:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'13:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'14:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'15:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'17:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'18:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'19:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'20:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'21:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'22:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'23:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'24:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'01:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'02:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'03:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'04:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'05:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'06:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'07:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'08:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'09:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'10:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'11:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'12:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'13:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'15:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'17:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'19:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'20:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'21:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'23:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'03:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'05:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'13:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'14:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'15:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'17:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'18:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'20:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'21:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'22:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'23:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'04:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'05:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'13:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'14:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'15:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'16:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'17:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'18:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'19:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'20:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'21:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'23:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'24:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'01:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'02:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'03:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'04:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'05:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'06:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'07:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'08:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'09:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'10:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'11:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'12:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'13:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'15:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'16:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'17:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'19:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'20:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'21:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'22:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'23:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'24:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'01:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'02:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'03:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'04:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'05:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'06:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'07:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'08:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'09:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'13:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'14:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'15:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'17:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'18:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'20:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'21:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'22:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'23:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'24:00';15;µg/m³

"Quelle: Umweltbundesamt, https://www.umweltbundesamt.de/daten/luft/luftdaten/stationen (Abruf: 14.11.2024). Alle Uhrzeiten sind in der jeweils zum Messzeitpunkt gültigen Zeit (MEZ bzw. MESZ) angegeben."


==> lederstrasse_M_no2.csv <==
"Bundesland / Messnetz";Stationscode;Stationsname;Stationsumgebung;"Art der Station";Schadstoff;"Art der Auswertung";Datum;Uhrzeit;Messwert;Einheit
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'08:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'09:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'10:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'11:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'12:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'13:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'14:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'15:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'16:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'17:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'18:00';38;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'20:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'21:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'22:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'23:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";07.11.2024;'24:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'01:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'02:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'03:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'04:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'05:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'06:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'07:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'08:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'09:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'10:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'11:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'13:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'14:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'15:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'16:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'17:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'18:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'19:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'20:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'21:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'22:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'23:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";08.11.2024;'24:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'01:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'02:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'03:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'04:00';0;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'05:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'06:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'07:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'08:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'09:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'10:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'11:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'12:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'13:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'14:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'15:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'16:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'17:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'18:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'20:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'21:00';27;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'22:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'23:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";09.11.2024;'24:00';21;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'01:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'02:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'03:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'04:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'05:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'06:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'09:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'11:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'12:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'13:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'14:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'15:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'16:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'17:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'18:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'19:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'20:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'21:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'22:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'23:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";10.11.2024;'24:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'01:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'02:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'03:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'04:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'05:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'06:00';23;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'07:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'08:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'09:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'10:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'11:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'12:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'13:00';20;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'14:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'15:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'16:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'17:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'18:00';38;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'19:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'20:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'21:00';39;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'22:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'23:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";11.11.2024;'24:00';22;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'01:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'04:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'05:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'06:00';24;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'07:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'08:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'09:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'10:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'11:00';26;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'13:00';32;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'14:00';41;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'15:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'16:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'17:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'18:00';34;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'19:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'20:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'21:00';25;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'22:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'23:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";12.11.2024;'24:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'01:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'02:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'05:00';0;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'06:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'07:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'08:00';37;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'09:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'10:00';30;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'11:00';28;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'12:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'13:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'14:00';35;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'15:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'16:00';39;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'17:00';40;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'18:00';42;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'19:00';45;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'20:00';36;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'21:00';33;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'22:00';31;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'23:00';29;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Stickstoffdioxid (NO₂)";"Ein-Stunden-Mittelwert (1SMW)";13.11.2024;'24:00';23;µg/m³


==> lederstrasse_M_pm25.csv <==
"Bundesland / Messnetz";Stationscode;Stationsname;Stationsumgebung;"Art der Station";Schadstoff;"Art der Auswertung";Datum;Uhrzeit;Messwert;Einheit
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'08:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'09:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'10:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'11:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'12:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'13:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'14:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'15:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'16:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'17:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'18:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'19:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'20:00';19;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'21:00';18;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'22:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'23:00';17;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";07.11.2024;'24:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'01:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'02:00';16;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'03:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'04:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'05:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'06:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'07:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'08:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'11:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'12:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'13:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'14:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'15:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'17:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'18:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'19:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'20:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'21:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'22:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'23:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";08.11.2024;'24:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'01:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'02:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'03:00';6;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'04:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'05:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'06:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'07:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'08:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'09:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'10:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'11:00';7;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'12:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'13:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'15:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'16:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'17:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'19:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'20:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'21:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'23:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";09.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'03:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'04:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'05:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'13:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'14:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'15:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'17:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'18:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'20:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'21:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'22:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'23:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";10.11.2024;'24:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'01:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'02:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'03:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'04:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'05:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'06:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'07:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'08:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'09:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'10:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'13:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'14:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'15:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'16:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'17:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'18:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'19:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'20:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'21:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'22:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'23:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";11.11.2024;'24:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'01:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'02:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'03:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'04:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'05:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'06:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'07:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'08:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'09:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'10:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'11:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'12:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'13:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'14:00';8;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'15:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'16:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'17:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'18:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'19:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'20:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'21:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'22:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'23:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";12.11.2024;'24:00';9;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'01:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'02:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'03:00';10;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'04:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'05:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'06:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'07:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'08:00';11;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'09:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'10:00';12;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'11:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'12:00';13;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'13:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'14:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'15:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'16:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'17:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'18:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'19:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'20:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'21:00';14;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'22:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'23:00';15;µg/m³
Baden-Württemberg;DEBW147;"Reutlingen Lederstraße-Ost";"städtisches Gebiet";Verkehr;"Feinstaub (PM₂,₅)";"Tagesmittel (stündlich gleitend) (1TMWGL)";13.11.2024;'24:00';15;µg/m³

"Quelle: Umweltbundesamt, https://www.umweltbundesamt.de/daten/luft/luftdaten/stationen (Abruf: 14.11.2024). Alle Uhrzeiten sind in der jeweils zum Messzeitpunkt gültigen Zeit (MEZ bzw. MESZ) angegeben."


==> winddatenReutlingen6_14.CSV <==
time;temp;dwpt;rhum;prcp;snow;wdir;wspd;wpgt;pres;tsun;coco
2024-11-07 08:00:00;5.6;5.5;99;0;;67;6.8;;1031.6;;3
2024-11-07 09:00:00;5.9;5.6;98;0;;62;7.2;;1031.9;;3
2024-11-07 10:00:00;6.5;5.8;95;0;;56;7.2;;1032;;3
2024-11-07 11:00:00;7.1;5.6;90;0;;57;7.6;;1031.4;;3
2024-11-07 12:00:00;7.6;6.1;90;0;;30;9;;1031.4;;3
2024-11-07 13:00:00;8.2;6.2;87;0;;34;8.3;;1031;;3
2024-11-07 14:00:00;8.5;6.3;86;0;;49;7.9;;1030.6;;3
2024-11-07 15:00:00;8.4;6;85;0;;56;7.2;;1030.2;;3
2024-11-07 16:00:00;8.5;6;84;0;;41;7.6;;1030.2;;3
2024-11-07 17:00:00;8.5;6.3;86;0;;10;7.2;;1030.4;;3
2024-11-07 18:00:00;8.5;6.3;86;0;;82;9;;1030.6;;3
2024-11-07 19:00:00;8.2;5.8;85;0;;128;10.1;;1030.5;;3
2024-11-07 20:00:00;7.8;5.4;85;0;;139;11.5;;1030.6;;3
2024-11-07 21:00:00;7.6;5.1;84;0;;124;9.7;;1030.9;;3
2024-11-07 22:00:00;7.5;5;84;0;;129;10.4;;1030.9;;3
2024-11-07 23:00:00;7.5;5;84;0;;130;10.4;;1030.9;;5
2024-11-08 00:00:00;7.4;4.7;83;0;;119;9.7;;1030.8;;3
2024-11-08 01:00:00;7.3;4.8;84;0;;127;10.1;;1030.4;;3
2024-11-08 02:00:00;7.2;4.5;83;0;;138;10.4;;1030.5;;3
2024-11-08 03:00:00;7.2;4.5;83;0;;158;10.8;;1029.8;;5
2024-11-08 04:00:00;6.9;4.4;84;0;;155;10.1;;1029.3;;5
2024-11-08 05:00:00;6.7;4.2;84;0;;138;9;;1029.1;;5
2024-11-08 06:00:00;6.2;3.5;83;0;;138;9;;1028.8;;5
2024-11-08 07:00:00;6.2;3.7;84;0;;130;8.6;;1028.8;;5
2024-11-08 08:00:00;6.1;3.4;83;0;;135;9.4;;1028.7;;3
2024-11-08 09:00:00;6.3;3.6;83;0;;146;9.7;;1028.6;;5
2024-11-08 10:00:00;6.6;3.7;82;0;;148;10.4;;1028.3;;3
2024-11-08 11:00:00;7.1;3.9;80;0;;149;11.2;;1028;;3
2024-11-08 12:00:00;7.6;4.4;80;0;;156;10.8;;1027.3;;3
2024-11-08 13:00:00;7.8;4.2;78;0;;154;9.7;;1026.7;;3
2024-11-08 14:00:00;8;4.6;79;0;;151;9.4;;1026.2;;3
2024-11-08 15:00:00;8;4.8;80;0;;152;9.7;;1025.9;;3
2024-11-08 16:00:00;7.8;4.7;81;0;;148;10.1;;1025.9;;3
2024-11-08 17:00:00;7.9;4.8;81;0;;117;9;;1026.3;;3
2024-11-08 18:00:00;7.9;4.8;81;0;;135;10.1;;1026.7;;3
2024-11-08 19:00:00;7.7;4.6;81;0;;146;10.4;;1026.9;;2
2024-11-08 20:00:00;7.6;4.9;83;0;;151;10.4;;1026.7;;3
2024-11-08 21:00:00;6.6;4.4;86;0;;158;10.8;;1026.7;;3
2024-11-08 22:00:00;4.8;3.6;92;0;;166;11.5;;1026.6;;2
2024-11-08 23:00:00;3.6;2.7;94;0;;161;11.2;;1026.8;;3
2024-11-09 00:00:00;3.1;2.5;96;0;;160;10.8;;1026.5;;2
2024-11-09 01:00:00;2.9;2.3;96;0;;160;9.7;;1026.2;;2
2024-11-09 02:00:00;2.5;1.8;95;0;;157;9.4;;1026;;5
2024-11-09 03:00:00;2.1;1.7;97;0;;162;7.9;;1026.5;;5
2024-11-09 04:00:00;1.7;1;95;0;;153;6.8;;1026.3;;5
2024-11-09 05:00:00;1.4;1;97;0;;158;8.3;;1026.1;;5
2024-11-09 06:00:00;1.3;0.9;97;0;;155;8.6;;1026;;5
2024-11-09 07:00:00;0.7;0.3;97;0;;155;8.3;;1025.8;;5
2024-11-09 08:00:00;0.8;0.8;100;0;;154;9.7;;1025.7;;5
2024-11-09 09:00:00;2.9;2.3;96;0;;162;7.9;;1026.1;;2
2024-11-09 10:00:00;4.8;2.8;87;0;;151;5.8;;1025.9;;1
2024-11-09 11:00:00;6.8;4.3;84;0;;44;4;;1025.9;;1
2024-11-09 12:00:00;8.3;4.5;77;0;;8;4.7;;1025.4;;1
2024-11-09 13:00:00;8.9;5.3;78;0;;7;5.8;;1025;;1
2024-11-09 14:00:00;10.7;5.7;71;0;;13;6.1;;1024.8;;1
2024-11-09 15:00:00;11.6;5.9;68;0;;17;6.1;;1024.8;;1
2024-11-09 16:00:00;11.1;6.2;72;0;;4;5;;1025;;1
2024-11-09 17:00:00;9;6.1;82;0;;35;7.6;;1025.2;;1
2024-11-09 18:00:00;7.1;5.4;89;0;;91;6.8;;1025.4;;1
2024-11-09 19:00:00;5.8;4.8;93;0;;155;5.8;;1025.7;;3
2024-11-09 20:00:00;4.9;4.2;95;0;;154;5.4;;1025.9;;2
2024-11-09 21:00:00;3.9;3.3;96;0;;153;5.4;;1025.9;;2
2024-11-09 22:00:00;3.6;3.2;97;0;;161;4.3;;1026.2;;1
2024-11-09 23:00:00;2.8;2.5;98;0;;174;6.5;;1026.3;;1
2024-11-10 00:00:00;2.7;2.6;99;0;;173;7.2;;1026.3;;1
2024-11-10 01:00:00;2.8;2.7;99;0;;171;7.2;;1026.2;;1
2024-11-10 02:00:00;2.2;2.1;99;0;;175;6.1;;1026.2;;2
2024-11-10 03:00:00;2;1.9;99;0;;175;5.4;;1026.2;;2
2024-11-10 04:00:00;2.5;2.4;99;0;;212;4;;1026.7;;2
2024-11-10 05:00:00;2.8;2.8;100;0;;207;2.9;;1027;;5
2024-11-10 06:00:00;2.9;2.5;97;0;;210;2.9;;1027.4;;5
2024-11-10 07:00:00;3;2.6;97;0;;208;2.9;;1027.7;;5
2024-11-10 08:00:00;2.9;2;94;0;;210;3.6;;1028.1;;5
2024-11-10 09:00:00;3.9;2.3;89;0;;209;4;;1028.1;;5
2024-11-10 10:00:00;4.8;3.6;92;0;;275;3.6;;1027.9;;5
2024-11-10 11:00:00;4.7;3.8;94;0;;327;3.6;;1027.8;;5
2024-11-10 12:00:00;5.1;4.2;94;0;;346;5.4;;1027.4;;3
2024-11-10 13:00:00;5.1;4.4;95;0;;359;6.5;;1027.1;;3
2024-11-10 14:00:00;5.2;4.8;97;0;;4;7.2;;1027.3;;2
2024-11-10 15:00:00;5.1;4.7;97;0;;13;6.8;;1027.2;;2
2024-11-10 16:00:00;5;4.7;98;0;;26;5.8;;1027.3;;1
2024-11-10 17:00:00;4.8;4.4;97;0;;42;6.5;;1027.6;;1
2024-11-10 18:00:00;4.7;4.3;97;0;;70;6.5;;1028.1;;1
2024-11-10 19:00:00;4.7;4.1;96;0;;92;5.4;;1028.4;;1
2024-11-10 20:00:00;4.5;4.1;97;0;;93;5.4;;1028.6;;1
2024-11-10 21:00:00;4.4;3.8;96;0;;69;5;;1029;;1
2024-11-10 22:00:00;4.2;3.8;97;0;;157;3.2;;1029.5;;1
2024-11-10 23:00:00;4.1;4;99;0;;186;5;;1029.8;;5
2024-11-11 00:00:00;3.9;3.5;97;0;;190;6.1;;1030.1;;5
2024-11-11 01:00:00;3.8;3.5;98;0;;211;7.2;;1029.9;;5
2024-11-11 02:00:00;3.8;3.4;97;0;;245;6.8;;1029.9;;5
2024-11-11 03:00:00;3.5;3.2;98;0;;198;5.4;;1029.9;;5
2024-11-11 04:00:00;3.1;2.7;97;0;;210;4.3;;1029.6;;5
2024-11-11 05:00:00;2.7;2.1;96;0;;142;2.2;;1030.6;;5
2024-11-11 06:00:00;2.6;2.2;97;0;;172;3.2;;1030.4;;5
2024-11-11 07:00:00;2.6;2.2;97;0;;207;4.7;;1030.4;;5
2024-11-11 08:00:00;2.3;1.1;92;0;;223;5.8;;1030.8;;5
2024-11-11 09:00:00;2.4;1.4;93;0;;201;6.8;;1030.6;;5
2024-11-11 10:00:00;2.8;1.9;94;0;;250;6.5;;1030.4;;5
2024-11-11 11:00:00;3.5;2;90;0;;260;5.4;;1030.6;;3
2024-11-11 12:00:00;4.4;2.3;86;0;;236;6.5;;1029.8;;3
2024-11-11 13:00:00;7.2;3.4;77;0;;232;6.5;;1028.6;;3
2024-11-11 14:00:00;7;4.3;83;0;;257;6.5;;1028;;3
2024-11-11 15:00:00;7.4;4.4;81;0;;274;6.8;;1027.2;;3
2024-11-11 16:00:00;7.3;4.4;82;0;;282;8.6;;1027;;3
2024-11-11 17:00:00;7.4;4.5;82;0;;312;10.8;;1027.2;;7
2024-11-11 18:00:00;6.4;5.5;94;2.1;;349;11.5;;1027.7;;9
2024-11-11 19:00:00;6.4;5.8;96;1;;330;14;;1027.9;;8
2024-11-11 20:00:00;6.2;5.6;96;1.1;;333;16.6;;1028.1;;8
2024-11-11 21:00:00;6;5.4;96;1.6;;316;15.5;;1028.3;;7
2024-11-11 22:00:00;5.9;5.5;97;0.5;;325;14.4;;1028;;8
2024-11-11 23:00:00;5.9;5.3;96;0.1;;336;14;;1027.6;;8
2024-11-12 00:00:00;5.8;5.2;96;0.2;;326;9.7;;1027.4;;8
2024-11-12 01:00:00;5.9;5.3;96;0.2;;321;8.3;;1026.9;;7
2024-11-12 02:00:00;5.7;5.3;97;0.3;;328;7.9;;1027.1;;8
2024-11-12 03:00:00;5.6;5.5;99;0.2;;339;6.1;;1026.9;;7
2024-11-12 04:00:00;5.5;5.4;99;0;;11;6.8;;1026.7;;5
2024-11-12 05:00:00;5.5;5.4;99;0;;23;7.9;;1026.7;;5
2024-11-12 06:00:00;5.4;5.3;99;0;;28;9;;1026.7;;5
2024-11-12 07:00:00;5.5;5.1;97;0;;36;8.3;;1026.9;;5
2024-11-12 08:00:00;5.5;5.1;97;0;;40;9.4;;1027.4;;5
2024-11-12 09:00:00;5.9;5.2;95;0;;57;12.2;;1027.9;;3
2024-11-12 10:00:00;6.2;5;92;0;;71;11.9;;1027.9;;3
2024-11-12 11:00:00;6.6;4.6;87;0;;80;14;;1028;;3
2024-11-12 12:00:00;7.3;4.4;82;0;;92;16.6;;1027.6;;3
2024-11-12 13:00:00;7.8;4.4;79;0;;77;15.1;;1027.3;;3
2024-11-12 14:00:00;8;4.6;79;0;;57;16.2;;1027.3;;3
2024-11-12 15:00:00;7.5;3.9;78;0;;51;17.3;;1027.4;;3
2024-11-12 16:00:00;6.6;2.9;77;0;;54;18;;1027.9;;3
2024-11-12 17:00:00;6.2;2.5;77;0;;53;14.8;;1028.5;;3
2024-11-12 18:00:00;5.7;1.8;76;0;;57;13.7;;1029.3;;3
2024-11-12 19:00:00;5.2;1.1;75;0;;70;13.7;;1029.7;;3
2024-11-12 20:00:00;4.6;0.9;77;0;;72;11.9;;1029.9;;3
2024-11-12 21:00:00;4.1;0.8;79;0;;80;11.5;;1029.9;;3
2024-11-12 22:00:00;3.5;1.1;84;0;;86;10.4;;1030.3;;3
2024-11-12 23:00:00;3.4;1;84;0;;90;11.5;;1030.2;;3
2024-11-13 00:00:00;3.2;0.9;85;0;;86;10.8;;1030.4;;3
2024-11-13 01:00:00;3;0.9;86;0;;67;9;;1030.6;;3
2024-11-13 02:00:00;2.9;0.9;87;0;;72;8.3;;1030.6;;3
2024-11-13 03:00:00;2.7;0.8;87;0;;79;8.3;;1030.6;;3
2024-11-13 04:00:00;2.6;0.5;86;0;;78;7.9;;1030.5;;3
2024-11-13 05:00:00;2.4;0.5;87;0;;70;7.2;;1030.7;;3
2024-11-13 06:00:00;2.3;0.4;87;0;;51;7.9;;1030.9;;3
2024-11-13 07:00:00;2.2;0.3;87;0;;51;7.6;;1031.3;;3
2024-11-13 08:00:00;2.3;0.2;86;0;;68;5.4;;1031.4;;3
2024-11-13 09:00:00;2.6;0;83;0;;64;4.3;;1031.6;;3
2024-11-13 10:00:00;3.1;0.2;81;0;;18;7.2;;1031.8;;3
2024-11-13 11:00:00;3.3;0.5;82;0;;13;9.4;;1032.2;;3
2024-11-13 12:00:00;3.3;0.5;82;0;;18;9.4;;1032.1;;3
2024-11-13 13:00:00;3.3;0.5;82;0;;14;10.1;;1031.6;;3
2024-11-13 14:00:00;3.6;0.1;78;0;;19;9;;1031.1;;3
2024-11-13 15:00:00;3.9;-0.1;75;0;;19;10.1;;1031.1;;3
2024-11-13 16:00:00;3.8;-0.2;75;0;;25;10.8;;1031.1;;3
2024-11-13 17:00:00;3;0.6;84;0.3;;28;10.1;;1031.5;;8
2024-11-13 18:00:00;2.5;1.6;94;0.6;;28;8.6;;1031.9;;8
2024-11-13 19:00:00;2.2;1.8;97;0.5;;38;5.8;;1032;;8
2024-11-13 20:00:00;2.2;1.8;97;0.4;;28;4.3;;1032;;8
2024-11-13 21:00:00;2.3;1.7;96;0;;353;4.7;;1032.1;;3
2024-11-13 22:00:00;2.3;1.9;97;0;;314;5;;1032.2;;3
2024-11-13 23:00:00;2.3;2;98;0;;292;5.4;;1032.1;;3

